Aynaz: Offline, Document-Grounded Explanations of Words and Figures with Small Local Language Models

Readers of technical documents often meet words whose meaning depends on the field (kernel, moment or resistance mean different things in a physics paper, a statistics paper and a clinical study) and figures that are hard to read. A common alternative is to upload the document to a cloud chat assistant, at the cost of network access, usage quota and, for confidential documents, privacy. We present Aynaz, a free desktop reader that explains a selected word the way the surrounding document uses it, with a meaning, an example and a small diagram, and explains a figure the reader draws a box around. Everything runs locally: Qwen3-4B for text and Qwen3-VL-4B for figures, both 4-bit (Q4_K_M) quantised and served by llama.cpp, with a compact context packet, BM25 retrieval and schema-constrained decoding. On 131 cases built around words with several meanings across 8 fields, scored by a larger model, Aynaz picks the document's sense in 91 of 93 polysemous cases (97.8%, 95% CI [92.5, 99.4]); its first words appear after a median of 249 ms and the full answer after 1018 ms on one consumer GPU. All 28 figure explanations were judged correct in context (95% CI lower bound 87.9%). In two evaluation runs the answers were identical, while the judge's verdicts moved in 24 of 131 cases when its server configuration changed.

==> data/field-sense.csv <==
field,label,n,acc,lo,hi,ep,em
Biology,Biology (12),12,91.7,64.6,98.5,6.8,27.1
CS/AI,CS/AI (15),15,100.0,79.6,100.0,0.0,20.4
Economics,Economics (11),11,90.9,62.3,98.4,7.5,28.6
Elec. eng.,Elec. eng. (14),14,100.0,78.5,100.0,0.0,21.5
Materials,Materials (2),2,100.0,34.2,100.0,0.0,65.8
Medicine,Medicine (10),10,100.0,72.2,100.0,0.0,27.8
Physics,Physics (22),22,100.0,85.1,100.0,0.0,14.9
Statistics,Statistics (7),7,100.0,64.6,100.0,0.0,35.4


==> data/latency-first.csv <==
ms,frac
78,0.0076
103,0.0153
154,0.0229
156,0.0305
158,0.0382
162,0.0458
164,0.0534
165,0.0611
166,0.0687
169,0.0763
170,0.0840
172,0.0916
180,0.0992
183,0.1069
184,0.1145
185,0.1221
185,0.1298
185,0.1374
187,0.1450
189,0.1527
193,0.1603
194,0.1679
194,0.1756
195,0.1832
196,0.1908
202,0.1985
207,0.2061
213,0.2137
216,0.2214
217,0.2290
217,0.2366
219,0.2443
220,0.2519
222,0.2595
223,0.2672
226,0.2748
227,0.2824
229,0.2901
232,0.2977
233,0.3053
233,0.3130
234,0.3206
234,0.3282
234,0.3359
235,0.3435
236,0.3511
239,0.3588
240,0.3664
240,0.3740
241,0.3817
242,0.3893
242,0.3969
242,0.4046
243,0.4122
243,0.4198
244,0.4275
244,0.4351
244,0.4427
247,0.4504
247,0.4580
248,0.4656
248,0.4733
249,0.4809
249,0.4885
249,0.4962
249,0.5038
249,0.5115
251,0.5191
251,0.5267
251,0.5344
251,0.5420
251,0.5496
252,0.5573
253,0.5649
254,0.5725
255,0.5802
256,0.5878
257,0.5954
257,0.6031
258,0.6107
259,0.6183
260,0.6260
260,0.6336
261,0.6412
262,0.6489
262,0.6565
262,0.6641
262,0.6718
263,0.6794
265,0.6870
266,0.6947
266,0.7023
270,0.7099
272,0.7176
273,0.7252
274,0.7328
274,0.7405
274,0.7481
274,0.7557
275,0.7634
279,0.7710
280,0.7786
281,0.7863
281,0.7939
281,0.8015
281,0.8092
282,0.8168
282,0.8244
283,0.8321
287,0.8397
289,0.8473
290,0.8550
291,0.8626
293,0.8702
296,0.8779
297,0.8855
297,0.8931
300,0.9008
304,0.9084
311,0.9160
314,0.9237
319,0.9313
319,0.9389
321,0.9466
329,0.9542
330,0.9618
331,0.9695
340,0.9771
351,0.9847
426,0.9924
429,1.0000


==> data/latency-full.csv <==
ms,frac
664,0.0076
788,0.0153
828,0.0229
841,0.0305
850,0.0382
850,0.0458
869,0.0534
874,0.0611
875,0.0687
878,0.0763
878,0.0840
880,0.0916
882,0.0992
883,0.1069
883,0.1145
886,0.1221
887,0.1298
893,0.1374
894,0.1450
896,0.1527
900,0.1603
912,0.1679
925,0.1756
927,0.1832
929,0.1908
930,0.1985
930,0.2061
931,0.2137
931,0.2214
933,0.2290
934,0.2366
937,0.2443
942,0.2519
943,0.2595
943,0.2672
945,0.2748
947,0.2824
949,0.2901
951,0.2977
956,0.3053
959,0.3130
959,0.3206
967,0.3282
967,0.3359
970,0.3435
973,0.3511
973,0.3588
974,0.3664
975,0.3740
975,0.3817
981,0.3893
985,0.3969
989,0.4046
991,0.4122
993,0.4198
994,0.4275
994,0.4351
999,0.4427
999,0.4504
999,0.4580
999,0.4656
1004,0.4733
1009,0.4809
1012,0.4885
1017,0.4962
1018,0.5038
1020,0.5115
1025,0.5191
1026,0.5267
1030,0.5344
1033,0.5420
1035,0.5496
1035,0.5573
1039,0.5649
1039,0.5725
1043,0.5802
1047,0.5878
1051,0.5954
1051,0.6031
1053,0.6107
1054,0.6183
1057,0.6260
1061,0.6336
1061,0.6412
1065,0.6489
1073,0.6565
1078,0.6641
1089,0.6718
1091,0.6794
1092,0.6870
1104,0.6947
1105,0.7023
1105,0.7099
1106,0.7176
1107,0.7252
1108,0.7328
1109,0.7405
1113,0.7481
1117,0.7557
1119,0.7634
1119,0.7710
1120,0.7786
1131,0.7863
1132,0.7939
1135,0.8015
1138,0.8092
1139,0.8168
1143,0.8244
1145,0.8321
1149,0.8397
1151,0.8473
1155,0.8550
1157,0.8626
1166,0.8702
1173,0.8779
1176,0.8855
1179,0.8931
1185,0.9008
1194,0.9084
1209,0.9160
1214,0.9237
1219,0.9313
1222,0.9389
1260,0.9466
1261,0.9542
1276,0.9618
1289,0.9695
1354,0.9771
1355,0.9847
1371,0.9924
2090,1.0000

